OpenMP Fortran programs for rotating dipolar Bose-Einstein condensates

In this paper we present Open Multi-Processing (OpenMP) Fortran 90/95 programs to solve the Gross-Pitaevskii equation for a rotating dipolar Bose-Einstein condensate (BEC) in two and three dimensions, which is a new version of our previous published programs for a dipolar Bose-Einstein condensate without rotation. After the recent experimental study of a rotating dipolar BEC [L. Klaus et al., Nature Phys. 18, 1453 (2022)], the present programs will be useful tools for related theoretical investigation. The algorithm used is the split-step semi-implicit Crank-Nicolson scheme for imaginary- and real-time propagation to obtain stationary states and BEC dynamics, respectively, as in the previous version [L. E. Young-S. et al., Comput. Phys. Commun. 286 (2023) 108669].

==> DBEC-ROT-PROGRAM/output/imag2dXY/im2d-out.txt <==
Imaginary time propagation 2d,   OPTION = 2, NUM_THREADS = 15
 
    DIPOLAR CONDENSATE
    ONE VORTEX IN INITIAL STATE
    RANDOM PHASE INCLUDED IN INITIAL STATE
Number of Atoms N = 1000, Unit of length AHO = 0.00000100 m
Scattering length a = 102.000*a0,   Dipolar length a_dd = 15.000*a0
Contact Nonlinearity G_3D = 67.828337, G_2D = 270.595913
Dipolar Nonlinearity GD_3D = 2.381297, GD_2D = 9.500002
Parameters of trap: GAMMA = 1.00, NU = 1.00
Parameters of rotation: ANG VEL = 0.5500
Axial trap parameter = .10
 
Space step: NX = 257, NY = 257
            DX = 0.050000, DY = 0.050000
Time step:  NSTP = 1, NPAS = 1000000, NRUN = 1
            DT = 0.000250
 
            -----------------------------------------------------
              Iter     Norm       Chem       Ener/N      <rho>
            -----------------------------------------------------
Initial:              1.0000   357.30640   357.30640    1.41421
NSTP iter.:           1.0000   399.77087   378.53864    1.41421
NPAS iter.:     1     0.9939    12.15813     8.20102    3.29423
NPAS iter.:     2     0.9939    12.17875     8.20322    3.27980
NPAS iter.:     3     0.9939    12.19033     8.24391    3.26922
NPAS iter.:     4     0.9939    12.18184     8.26974    3.27105
NPAS iter.:     5     0.9939    12.17805     8.27697    3.27191
NPAS iter.:     6     0.9939    12.17604     8.27991    3.27237
NPAS iter.:     7     0.9939    12.17495     8.28148    3.27262
NPAS iter.:     8     0.9939    12.17436     8.28236    3.27275
NPAS iter.:     9     0.9939    12.17404     8.28284    3.27283
NPAS iter.:    10     0.9939    12.17387     8.28311    3.27287
NRUN iter.:           0.9939    12.17387     8.28311    3.27287
            -----------------------------------------------------
 
 Clock Time:     615 seconds
   CPU Time:    9206 seconds


==> DBEC-ROT-PROGRAM/output/imag2dXY/im2d-rms.txt <==
Imaginary time propagation 2d,   OPTION = 2, NUM_THREADS = 15
 
            -----------------------------------------------------
RMS size:    Iter        <x>             <y>             <rho>
            -----------------------------------------------------
Initial:                1.00000         1.00000         1.41421
NSTP iter.:             1.00000         1.00000         1.41421
NPAS iter.:     1       2.33043         2.32832         3.29423
NPAS iter.:     2       2.31968         2.31866         3.27980
NPAS iter.:     3       2.31877         2.30459         3.26922
NPAS iter.:     4       2.31474         2.31122         3.27105
NPAS iter.:     5       2.31404         2.31315         3.27191
NPAS iter.:     6       2.31406         2.31378         3.27237
NPAS iter.:     7       2.31416         2.31402         3.27262
NPAS iter.:     8       2.31424         2.31414         3.27275
NPAS iter.:     9       2.31428         2.31419         3.27283
NPAS iter.:    10       2.31431         2.31423         3.27287
NRUN iter.:             2.31431         2.31423         3.27287
            -----------------------------------------------------


==> DBEC-ROT-PROGRAM/output/imag3d/im3d-den1d_x.txt <==
    -12.80    0.105562E-035
    -12.60    0.133849E-034
    -12.40    0.163061E-033
    -12.20    0.190860E-032
    -12.00    0.214638E-031
    -11.80    0.231915E-030
    -11.60    0.240756E-029
    -11.40    0.240135E-028
    -11.20    0.230123E-027
    -11.00    0.211882E-026
    -10.80    0.187437E-025
    -10.60    0.159311E-024
    -10.40    0.130096E-023
    -10.20    0.102073E-022
    -10.00    0.769460E-022
     -9.80    0.557300E-021
     -9.60    0.387811E-020
     -9.40    0.259286E-019
     -9.20    0.166559E-018
     -9.00    0.102798E-017
     -8.80    0.609576E-017
     -8.60    0.347296E-016
     -8.40    0.190108E-015
     -8.20    0.999838E-015
     -8.00    0.505227E-014
     -7.80    0.245286E-013
     -7.60    0.114416E-012
     -7.40    0.512775E-012
     -7.20    0.220799E-011
     -7.00    0.913472E-011
     -6.80    0.363096E-010
     -6.60    0.138668E-009
     -6.40    0.508814E-009
     -6.20    0.179378E-008
     -6.00    0.607588E-008
     -5.80    0.197732E-007
     -5.60    0.618262E-007
     -5.40    0.185736E-006
     -5.20    0.536104E-006
     -5.00    0.148672E-005
     -4.80    0.396130E-005
     -4.60    0.101409E-004
     -4.40    0.249425E-004
     -4.20    0.589431E-004
     -4.00    0.133830E-003
     -3.80    0.291947E-003
     -3.60    0.611902E-003
     -3.40    0.123222E-002
     -3.20    0.238409E-002
     -3.00    0.443185E-002
     -2.80    0.791545E-002
     -2.60    0.135830E-001
     -2.40    0.223945E-001
     -2.20    0.354746E-001
     -2.00    0.539910E-001
     -1.80    0.789502E-001
     -1.60    0.110921E+000
     -1.40    0.149727E+000
     -1.20    0.194186E+000
     -1.00    0.241971E+000
     -0.80    0.289692E+000
     -0.60    0.333225E+000
     -0.40    0.368270E+000
     -0.20    0.391043E+000
      0.00    0.398942E+000
      0.20    0.391043E+000
      0.40    0.368270E+000
      0.60    0.333225E+000
      0.80    0.289692E+000
      1.00    0.241971E+000
      1.20    0.194186E+000
      1.40    0.149727E+000
      1.60    0.110921E+000
      1.80    0.789502E-001
      2.00    0.539910E-001
      2.20    0.354746E-001
      2.40    0.223945E-001
      2.60    0.135830E-001
      2.80    0.791545E-002
      3.00    0.443185E-002
      3.20    0.238409E-002
      3.40    0.123222E-002
      3.60    0.611902E-003
      3.80    0.291947E-003
      4.00    0.133830E-003
      4.20    0.589431E-004
      4.40    0.249425E-004
      4.60    0.101409E-004
      4.80    0.396130E-005
      5.00    0.148672E-005
      5.20    0.536104E-006
      5.40    0.185736E-006
      5.60    0.618262E-007
      5.80    0.197732E-007
      6.00    0.607588E-008
      6.20    0.179378E-008
      6.40    0.508814E-009
      6.60    0.138668E-009
      6.80    0.363096E-010
      7.00    0.913472E-011
      7.20    0.220799E-011
      7.40    0.512775E-012
      7.60    0.114416E-012
      7.80    0.245286E-013
      8.00    0.505227E-014
      8.20    0.999838E-015
      8.40    0.190108E-015
      8.60    0.347296E-016
      8.80    0.609576E-017
      9.00    0.102798E-017
      9.20    0.166559E-018
      9.40    0.259286E-019
      9.60    0.387811E-020
      9.80    0.557300E-021
     10.00    0.769460E-022
     10.20    0.102073E-022
     10.40    0.130096E-023
     10.60    0.159311E-024
     10.80    0.187437E-025
     11.00    0.211882E-026
     11.20    0.230123E-027
     11.40    0.240135E-028
     11.60    0.240756E-029
     11.80    0.231915E-030
     12.00    0.214638E-031
     12.20    0.190860E-032
     12.40    0.163061E-033
     12.60    0.133849E-034
     12.80    0.105562E-035


==> DBEC-ROT-PROGRAM/output/imag3d/im3d-den1d_y.txt <==
    -12.80    0.395018E-071
    -12.60    0.635087E-069
    -12.40    0.942552E-067
    -12.20    0.129132E-064
    -12.00    0.163313E-062
    -11.80    0.190661E-060
    -11.60    0.205475E-058
    -11.40    0.204416E-056
    -11.20    0.187726E-054
    -11.00    0.159145E-052
    -10.80    0.124542E-050
    -10.60    0.899699E-049
    -10.40    0.599976E-047
    -10.20    0.369341E-045
    -10.00    0.209883E-043
     -9.80    0.110099E-041
     -9.60    0.533145E-040
     -9.40    0.238322E-038
     -9.20    0.983422E-037
     -9.00    0.374604E-035
     -8.80    0.131723E-033
     -8.60    0.427568E-032
     -8.40    0.128117E-030
     -8.20    0.354376E-029
     -8.00    0.904853E-028
     -7.80    0.213279E-026
     -7.60    0.464062E-025
     -7.40    0.932093E-024
     -7.20    0.172822E-022
     -7.00    0.295798E-021
     -6.80    0.467356E-020
     -6.60    0.681644E-019
     -6.40    0.917747E-018
     -6.20    0.114063E-016
     -6.00    0.130865E-015
     -5.80    0.138599E-014
     -5.60    0.135503E-013
     -5.40    0.122292E-012
     -5.20    0.101883E-011
     -5.00    0.783543E-011
     -4.80    0.556263E-010
     -4.60    0.364547E-009
     -4.40    0.220538E-008
     -4.20    0.123160E-007
     -4.00    0.634912E-007
     -3.80    0.302143E-006
     -3.60    0.132730E-005
     -3.40    0.538246E-005
     -3.20    0.201488E-004
     -3.00    0.696265E-004
     -2.80    0.222104E-003
     -2.60    0.654025E-003
     -2.40    0.177782E-002
     -2.20    0.446108E-002
     -2.00    0.103335E-001
     -1.80    0.220959E-001
     -1.60    0.436145E-001
     -1.40    0.794709E-001
     -1.20    0.133672E+000
     -1.00    0.207554E+000
     -0.80    0.297493E+000
     -0.60    0.393622E+000
     -0.40    0.480771E+000
     -0.20    0.542067E+000
      0.00    0.564190E+000
      0.20    0.542067E+000
      0.40    0.480771E+000
      0.60    0.393622E+000
      0.80    0.297493E+000
      1.00    0.207554E+000
      1.20    0.133672E+000
      1.40    0.794709E-001
      1.60    0.436145E-001
      1.80    0.220959E-001
      2.00    0.103335E-001
      2.20    0.446108E-002
      2.40    0.177782E-002
      2.60    0.654025E-003
      2.80    0.222104E-003
      3.00    0.696265E-004
      3.20    0.201488E-004
      3.40    0.538246E-005
      3.60    0.132730E-005
      3.80    0.302143E-006
      4.00    0.634912E-007
      4.20    0.123160E-007
      4.40    0.220538E-008
      4.60    0.364547E-009
      4.80    0.556263E-010
      5.00    0.783543E-011
      5.20    0.101883E-011
      5.40    0.122292E-012
      5.60    0.135503E-013
      5.80    0.138599E-014
      6.00    0.130865E-015
      6.20    0.114063E-016
      6.40    0.917747E-018
      6.60    0.681644E-019
      6.80    0.467356E-020
      7.00    0.295798E-021
      7.20    0.172822E-022
      7.40    0.932093E-024
      7.60    0.464062E-025
      7.80    0.213279E-026
      8.00    0.904853E-028
      8.20    0.354376E-029
      8.40    0.128117E-030
      8.60    0.427568E-032
      8.80    0.131723E-033
      9.00    0.374604E-035
      9.20    0.983422E-037
      9.40    0.238322E-038
      9.60    0.533145E-040
      9.80    0.110099E-041
     10.00    0.209883E-043
     10.20    0.369341E-045
     10.40    0.599976E-047
     10.60    0.899699E-049
     10.80    0.124542E-050
     11.00    0.159145E-052
     11.20    0.187726E-054
     11.40    0.204416E-056
     11.60    0.205475E-058
     11.80    0.190661E-060
     12.00    0.163313E-062
     12.20    0.129132E-064
     12.40    0.942552E-067
     12.60    0.635087E-069
     12.80    0.395018E-071


==> DBEC-ROT-PROGRAM/output/imag3d/im3d-den1d_z.txt <==
    -12.80    0.128014E-106
    -12.60    0.260965E-103
    -12.40    0.471836E-100
    -12.20    0.756632E-097
    -12.00    0.107612E-093
    -11.80    0.135745E-090
    -11.60    0.151870E-087
    -11.40    0.150697E-084
    -11.20    0.132624E-081
    -11.00    0.103520E-078
    -10.80    0.716652E-076
    -10.60    0.440026E-073
    -10.40    0.239626E-070
    -10.20    0.115737E-067
    -10.00    0.495791E-065
     -9.80    0.188368E-062
     -9.60    0.634748E-060
     -9.40    0.189706E-057
     -9.20    0.502856E-055
     -9.00    0.118220E-052
     -8.80    0.246504E-050
     -8.60    0.455870E-048
     -8.40    0.747726E-046
     -8.20    0.108775E-043
     -8.00    0.140346E-041
     -7.80    0.160604E-039
     -7.60    0.163003E-037
     -7.40    0.146731E-035
     -7.20    0.117147E-033
     -7.00    0.829519E-032
     -6.80    0.520961E-030
     -6.60    0.290181E-028
     -6.40    0.143357E-026
     -6.20    0.628132E-025
     -6.00    0.244101E-023
     -5.80    0.841339E-022
     -5.60    0.257192E-020
     -5.40    0.697317E-019
     -5.20    0.167682E-017
     -5.00    0.357625E-016
     -4.80    0.676478E-015
     -4.60    0.113492E-013
     -4.40    0.168873E-012
     -4.20    0.222863E-011
     -4.00    0.260857E-010
     -3.80    0.270802E-009
     -3.60    0.249337E-008
     -3.40    0.203612E-007
     -3.20    0.147471E-006
     -3.00    0.947317E-006
     -2.80    0.539719E-005
     -2.60    0.272725E-004
     -2.40    0.122227E-003
     -2.20    0.485839E-003
     -2.00    0.171279E-002
     -1.80    0.535549E-002
     -1.60    0.148518E-001
     -1.40    0.365296E-001
     -1.20    0.796883E-001
     -1.00    0.154180E+000
     -0.80    0.264575E+000
     -0.60    0.402672E+000
     -0.40    0.543551E+000
     -0.20    0.650748E+000
      0.00    0.690988E+000
      0.20    0.650748E+000
      0.40    0.543551E+000
      0.60    0.402672E+000
      0.80    0.264575E+000
      1.00    0.154180E+000
      1.20    0.796883E-001
      1.40    0.365296E-001
      1.60    0.148518E-001
      1.80    0.535549E-002
      2.00    0.171279E-002
      2.20    0.485839E-003
      2.40    0.122227E-003
      2.60    0.272725E-004
      2.80    0.539719E-005
      3.00    0.947317E-006
      3.20    0.147471E-006
      3.40    0.203612E-007
      3.60    0.249337E-008
      3.80    0.270802E-009
      4.00    0.260857E-010
      4.20    0.222863E-011
      4.40    0.168873E-012
      4.60    0.113492E-013
      4.80    0.676478E-015
      5.00    0.357625E-016
      5.20    0.167682E-017
      5.40    0.697317E-019
      5.60    0.257192E-020
      5.80    0.841339E-022
      6.00    0.244101E-023
      6.20    0.628132E-025
      6.40    0.143357E-026
      6.60    0.290181E-028
      6.80    0.520961E-030
      7.00    0.829519E-032
      7.20    0.117147E-033
      7.40    0.146731E-035
      7.60    0.163003E-037
      7.80    0.160604E-039
      8.00    0.140346E-041
      8.20    0.108775E-043
      8.40    0.747726E-046
      8.60    0.455870E-048
      8.80    0.246504E-050
      9.00    0.118220E-052
      9.20    0.502856E-055
      9.40    0.189706E-057
      9.60    0.634748E-060
      9.80    0.188368E-062
     10.00    0.495791E-065
     10.20    0.115737E-067
     10.40    0.239626E-070
     10.60    0.440026E-073
     10.80    0.716652E-076
     11.00    0.103520E-078
     11.20    0.132624E-081
     11.40    0.150697E-084
     11.60    0.151870E-087
     11.80    0.135745E-090
     12.00    0.107612E-093
     12.20    0.756632E-097
     12.40    0.471836E-100
     12.60    0.260965E-103
     12.80    0.128014E-106


==> DBEC-ROT-PROGRAM/output/imag3d/im3d-out-den1d_x.txt <==
     -6.40    0.000000E+000
     -6.35    0.251975E-007
     -6.30    0.105396E-006
     -6.25    0.254666E-006
     -6.20    0.497962E-006
     -6.15    0.874047E-006
     -6.10    0.144007E-005
     -6.05    0.227812E-005
     -6.00    0.350417E-005
     -5.95    0.528004E-005
     -5.90    0.782913E-005
     -5.85    0.114566E-004
     -5.80    0.165753E-004
     -5.75    0.237378E-004
     -5.70    0.336759E-004
     -5.65    0.473490E-004
     -5.60    0.660001E-004
     -5.55    0.912221E-004
     -5.50    0.125032E-003
     -5.45    0.169951E-003
     -5.40    0.229094E-003
     -5.35    0.306255E-003
     -5.30    0.405989E-003
     -5.25    0.533691E-003
     -5.20    0.695647E-003
     -5.15    0.899066E-003
     -5.10    0.115207E-002
     -5.05    0.146365E-002
     -5.00    0.184355E-002
     -4.95    0.230213E-002
     -4.90    0.285014E-002
     -4.85    0.349844E-002
     -4.80    0.425773E-002
     -4.75    0.513816E-002
     -4.70    0.614903E-002
     -4.65    0.729842E-002
     -4.60    0.859289E-002
     -4.55    0.100372E-001
     -4.50    0.116343E-001
     -4.45    0.133848E-001
     -4.40    0.152875E-001
     -4.35    0.173390E-001
     -4.30    0.195341E-001
     -4.25    0.218660E-001
     -4.20    0.243263E-001
     -4.15    0.269055E-001
     -4.10    0.295934E-001
     -4.05    0.323790E-001
     -4.00    0.352511E-001
     -3.95    0.381984E-001
     -3.90    0.412096E-001
     -3.85    0.442737E-001
     -3.80    0.473803E-001
     -3.75    0.505191E-001
     -3.70    0.536804E-001
     -3.65    0.568551E-001
     -3.60    0.600345E-001
     -3.55    0.632103E-001
     -3.50    0.663746E-001
     -3.45    0.695198E-001
     -3.40    0.726385E-001
     -3.35    0.757233E-001
     -3.30    0.787669E-001
     -3.25    0.817617E-001
     -3.20    0.846998E-001
     -3.15    0.875729E-001
     -3.10    0.903719E-001
     -3.05    0.930869E-001
     -3.00    0.957069E-001
     -2.95    0.982199E-001
     -2.90    0.100612E+000
     -2.85    0.102868E+000
     -2.80    0.104972E+000
     -2.75    0.106906E+000
     -2.70    0.108650E+000
     -2.65    0.110187E+000
     -2.60    0.111498E+000
     -2.55    0.112569E+000
     -2.50    0.113393E+000
     -2.45    0.113972E+000
     -2.40    0.114322E+000
     -2.35    0.114475E+000
     -2.30    0.114487E+000
     -2.25    0.114428E+000
     -2.20    0.114387E+000
     -2.15    0.114457E+000
     -2.10    0.114726E+000
     -2.05    0.115260E+000
     -2.00    0.116098E+000
     -1.95    0.117252E+000
     -1.90    0.118708E+000
     -1.85    0.120442E+000
     -1.80    0.122436E+000
     -1.75    0.124678E+000
     -1.70    0.127172E+000
     -1.65    0.129926E+000
     -1.60    0.132938E+000
     -1.55    0.136191E+000
     -1.50    0.139643E+000
     -1.45    0.143229E+000
     -1.40    0.146868E+000
     -1.35    0.150474E+000
     -1.30    0.153964E+000
     -1.25    0.157267E+000
     -1.20    0.160330E+000
     -1.15    0.163111E+000
     -1.10    0.165586E+000
     -1.05    0.167738E+000
     -1.00    0.169561E+000
     -0.95    0.171049E+000
     -0.90    0.172202E+000
     -0.85    0.173020E+000
     -0.80    0.173505E+000
     -0.75    0.173661E+000
     -0.70    0.173497E+000
     -0.65    0.173032E+000
     -0.60    0.172294E+000
     -0.55    0.171326E+000
     -0.50    0.170189E+000
     -0.45    0.168957E+000
     -0.40    0.167715E+000
     -0.35    0.166547E+000
     -0.30    0.165522E+000
     -0.25    0.164684E+000
     -0.20    0.164033E+000
     -0.15    0.163532E+000
     -0.10    0.163101E+000
     -0.05    0.162643E+000
      0.00    0.162054E+000
      0.05    0.161249E+000
      0.10    0.160178E+000
      0.15    0.158838E+000
      0.20    0.157280E+000
      0.25    0.155601E+000
      0.30    0.153934E+000
      0.35    0.152426E+000
      0.40    0.151206E+000
      0.45    0.150370E+000
      0.50    0.149963E+000
      0.55    0.149981E+000
      0.60    0.150386E+000
      0.65    0.151119E+000
      0.70    0.152116E+000
      0.75    0.153314E+000
      0.80    0.154651E+000
      0.85    0.156064E+000
      0.90    0.157490E+000
      0.95    0.158863E+000
      1.00    0.160117E+000
      1.05    0.161193E+000
      1.10    0.162039E+000
      1.15    0.162618E+000
      1.20    0.162899E+000
      1.25    0.162865E+000
      1.30    0.162506E+000
      1.35    0.161817E+000
      1.40    0.160800E+000
      1.45    0.159457E+000
      1.50    0.157791E+000
      1.55    0.155810E+000
      1.60    0.153521E+000
      1.65    0.150939E+000
      1.70    0.148083E+000
      1.75    0.144984E+000
      1.80    0.141682E+000
      1.85    0.138236E+000
      1.90    0.134715E+000
      1.95    0.131200E+000
      2.00    0.127774E+000
      2.05    0.124516E+000
      2.10    0.121482E+000
      2.15    0.118702E+000
      2.20    0.116173E+000
      2.25    0.113859E+000
      2.30    0.111697E+000
      2.35    0.109617E+000
      2.40    0.107550E+000
      2.45    0.105442E+000
      2.50    0.103266E+000
      2.55    0.101022E+000
      2.60    0.987372E-001
      2.65    0.964595E-001
      2.70    0.942485E-001
      2.75    0.921632E-001
      2.80    0.902512E-001
      2.85    0.885390E-001
      2.90    0.870279E-001
      2.95    0.856941E-001
      3.00    0.844941E-001
      3.05    0.833720E-001
      3.10    0.822686E-001
      3.15    0.811281E-001
      3.20    0.799038E-001
      3.25    0.785604E-001
      3.30    0.770744E-001
      3.35    0.754330E-001
      3.40    0.736328E-001
      3.45    0.716767E-001
      3.50    0.695730E-001
      3.55    0.673330E-001
      3.60    0.649700E-001
      3.65    0.624983E-001
      3.70    0.599327E-001
      3.75    0.572880E-001
      3.80    0.545787E-001
      3.85    0.518193E-001
      3.90    0.490240E-001
      3.95    0.462068E-001
      4.00    0.433817E-001
      4.05    0.405625E-001
      4.10    0.377631E-001
      4.15    0.349974E-001
      4.20    0.322791E-001
      4.25    0.296221E-001
      4.30    0.270395E-001
      4.35    0.245445E-001
      4.40    0.221493E-001
      4.45    0.198651E-001
      4.50    0.177022E-001
      4.55    0.156694E-001
      4.60    0.137735E-001
      4.65    0.120198E-001
      4.70    0.104114E-001
      4.75    0.894903E-002
      4.80    0.763161E-002
      4.85    0.645581E-002
      4.90    0.541641E-002
      4.95    0.450651E-002
      5.00    0.371785E-002
      5.05    0.304108E-002
      5.10    0.246616E-002
      5.15    0.198268E-002
      5.20    0.158020E-002
      5.25    0.124852E-002
      5.30    0.977909E-003
      5.35    0.759322E-003
      5.40    0.584494E-003
      5.45    0.446025E-003
      5.50    0.337410E-003
      5.55    0.253022E-003
      5.60    0.188072E-003
      5.65    0.138547E-003
      5.70    0.101129E-003
      5.75    0.731144E-004
      5.80    0.523284E-004
      5.85    0.370433E-004
      5.90    0.259035E-004
      5.95    0.178579E-004
      6.00    0.121006E-004
      6.05    0.802087E-005
      6.10    0.516104E-005
      6.15    0.318249E-005
      6.20    0.183796E-005
      6.25    0.950455E-006
      6.30    0.396617E-006
      6.35    0.953088E-007
      6.40    0.000000E+000


==> DBEC-ROT-PROGRAM/output/imag3d/im3d-out-den1d_y.txt <==
     -6.40    0.000000E+000
     -6.35    0.958498E-007
     -6.30    0.398457E-006
     -6.25    0.953312E-006
     -6.20    0.183952E-005
     -6.15    0.317682E-005
     -6.10    0.513659E-005
     -6.05    0.795692E-005
     -6.00    0.119627E-004
     -5.95    0.175910E-004
     -5.90    0.254226E-004
     -5.85    0.362211E-004
     -5.80    0.509786E-004
     -5.75    0.709698E-004
     -5.70    0.978140E-004
     -5.65    0.133543E-003
     -5.60    0.180677E-003
     -5.55    0.242297E-003
     -5.50    0.322126E-003
     -5.45    0.424595E-003
     -5.40    0.554904E-003
     -5.35    0.719057E-003
     -5.30    0.923880E-003
     -5.25    0.117699E-002
     -5.20    0.148676E-002
     -5.15    0.186215E-002
     -5.10    0.231264E-002
     -5.05    0.284793E-002
     -5.00    0.347779E-002
     -4.95    0.421168E-002
     -4.90    0.505853E-002
     -4.85    0.602642E-002
     -4.80    0.712226E-002
     -4.75    0.835157E-002
     -4.70    0.971823E-002
     -4.65    0.112244E-001
     -4.60    0.128703E-001
     -4.55    0.146544E-001
     -4.50    0.165733E-001
     -4.45    0.186220E-001
     -4.40    0.207938E-001
     -4.35    0.230808E-001
     -4.30    0.254740E-001
     -4.25    0.279633E-001
     -4.20    0.305381E-001
     -4.15    0.331872E-001
     -4.10    0.358989E-001
     -4.05    0.386616E-001
     -4.00    0.414632E-001
     -3.95    0.442916E-001
     -3.90    0.471345E-001
     -3.85    0.499796E-001
     -3.80    0.528144E-001
     -3.75    0.556260E-001
     -3.70    0.584013E-001
     -3.65    0.611267E-001
     -3.60    0.637883E-001
     -3.55    0.663715E-001
     -3.50    0.688620E-001
     -3.45    0.712449E-001
     -3.40    0.735066E-001
     -3.35    0.756345E-001
     -3.30    0.776191E-001
     -3.25    0.794554E-001
     -3.20    0.811448E-001
     -3.15    0.826983E-001
     -3.10    0.841381E-001
     -3.05    0.855001E-001
     -3.00    0.868341E-001
     -2.95    0.882023E-001
     -2.90    0.896747E-001
     -2.85    0.913216E-001
     -2.80    0.932035E-001
     -2.75    0.953611E-001
     -2.70    0.978069E-001
     -2.65    0.100521E+000
     -2.60    0.103454E+000
     -2.55    0.106532E+000
     -2.50    0.109665E+000
     -2.45    0.112762E+000
     -2.40    0.115736E+000
     -2.35    0.118511E+000
     -2.30    0.121030E+000
     -2.25    0.123250E+000
     -2.20    0.125152E+000
     -2.15    0.126733E+000
     -2.10    0.128016E+000
     -2.05    0.129041E+000
     -2.00    0.129873E+000
     -1.95    0.130592E+000
     -1.90    0.131291E+000
     -1.85    0.132062E+000
     -1.80    0.132989E+000
     -1.75    0.134126E+000
     -1.70    0.135493E+000
     -1.65    0.137072E+000
     -1.60    0.138812E+000
     -1.55    0.140639E+000
     -1.50    0.142473E+000
     -1.45    0.144245E+000
     -1.40    0.145903E+000
     -1.35    0.147424E+000
     -1.30    0.148813E+000
     -1.25    0.150099E+000
     -1.20    0.151324E+000
     -1.15    0.152538E+000
     -1.10    0.153781E+000
     -1.05    0.155078E+000
     -1.00    0.156427E+000
     -0.95    0.157801E+000
     -0.90    0.159150E+000
     -0.85    0.160408E+000
     -0.80    0.161504E+000
     -0.75    0.162371E+000
     -0.70    0.162960E+000
     -0.65    0.163248E+000
     -0.60    0.163244E+000
     -0.55    0.162999E+000
     -0.50    0.162600E+000
     -0.45    0.162169E+000
     -0.40    0.161844E+000
     -0.35    0.161759E+000
     -0.30    0.162016E+000
     -0.25    0.162660E+000
     -0.20    0.163672E+000
     -0.15    0.164969E+000
     -0.10    0.166425E+000
     -0.05    0.167893E+000
      0.00    0.169232E+000
      0.05    0.170321E+000
      0.10    0.171073E+000
      0.15    0.171433E+000
      0.20    0.171381E+000
      0.25    0.170928E+000
      0.30    0.170113E+000
      0.35    0.169003E+000
      0.40    0.167685E+000
      0.45    0.166266E+000
      0.50    0.164858E+000
      0.55    0.163569E+000
      0.60    0.162482E+000
      0.65    0.161647E+000
      0.70    0.161066E+000
      0.75    0.160698E+000
      0.80    0.160465E+000
      0.85    0.160268E+000
      0.90    0.160000E+000
      0.95    0.159568E+000
      1.00    0.158898E+000
      1.05    0.157945E+000
      1.10    0.156693E+000
      1.15    0.155158E+000
      1.20    0.153382E+000
      1.25    0.151433E+000
      1.30    0.149392E+000
      1.35    0.147344E+000
      1.40    0.145369E+000
      1.45    0.143524E+000
      1.50    0.141836E+000
      1.55    0.140296E+000
      1.60    0.138862E+000
      1.65    0.137466E+000
      1.70    0.136032E+000
      1.75    0.134486E+000
      1.80    0.132773E+000
      1.85    0.130864E+000
      1.90    0.128765E+000
      1.95    0.126521E+000
      2.00    0.124203E+000
      2.05    0.121907E+000
      2.10    0.119736E+000
      2.15    0.117782E+000
      2.20    0.116110E+000
      2.25    0.114745E+000
      2.30    0.113671E+000
      2.35    0.112832E+000
      2.40    0.112149E+000
      2.45    0.111531E+000
      2.50    0.110891E+000
      2.55    0.110156E+000
      2.60    0.109272E+000
      2.65    0.108201E+000
      2.70    0.106925E+000
      2.75    0.105439E+000
      2.80    0.103747E+000
      2.85    0.101860E+000
      2.90    0.997930E-001
      2.95    0.975620E-001
      3.00    0.951839E-001
      3.05    0.926752E-001
      3.10    0.900514E-001
      3.15    0.873268E-001
      3.20    0.845147E-001
      3.25    0.816271E-001
      3.30    0.786752E-001
      3.35    0.756694E-001
      3.40    0.726192E-001
      3.45    0.695338E-001
      3.50    0.664220E-001
      3.55    0.632924E-001
      3.60    0.601534E-001
      3.65    0.570135E-001
      3.70    0.538811E-001
      3.75    0.507650E-001
      3.80    0.476740E-001
      3.85    0.446173E-001
      3.90    0.416042E-001
      3.95    0.386444E-001
      4.00    0.357478E-001
      4.05    0.329242E-001
      4.10    0.301838E-001
      4.15    0.275364E-001
      4.20    0.249917E-001
      4.25    0.225589E-001
      4.30    0.202464E-001
      4.35    0.180620E-001
      4.40    0.160121E-001
      4.45    0.141018E-001
      4.50    0.123349E-001
      4.55    0.107131E-001
      4.60    0.923676E-002
      4.65    0.790405E-002
      4.70    0.671153E-002
      4.75    0.565408E-002
      4.80    0.472505E-002
      4.85    0.391652E-002
      4.90    0.321960E-002
      4.95    0.262470E-002
      5.00    0.212182E-002
      5.05    0.170089E-002
      5.10    0.135201E-002
      5.15    0.106565E-002
      5.20    0.832898E-003
      5.25    0.645538E-003
      5.30    0.496154E-003
      5.35    0.378174E-003
      5.40    0.285865E-003
      5.45    0.214304E-003
      5.50    0.159332E-003
      5.55    0.117482E-003
      5.60    0.859024E-004
      5.65    0.622807E-004
      5.70    0.447637E-004
      5.75    0.318843E-004
      5.80    0.224946E-004
      5.85    0.157065E-004
      5.90    0.108403E-004
      5.95    0.738134E-005
      6.00    0.494399E-005
      6.05    0.324221E-005
      6.10    0.206604E-005
      6.15    0.126308E-005
      6.20    0.724137E-006
      6.25    0.372249E-006
      6.30    0.154655E-006
      6.35    0.370636E-007
      6.40    0.000000E+000


==> DBEC-ROT-PROGRAM/output/imag3d/im3d-out-den1d_z.txt <==
     -0.40    0.000000E+000
     -0.38    0.481041E-005
     -0.35    0.369180E-004
     -0.33    0.196890E-003
     -0.30    0.899074E-003
     -0.28    0.362487E-002
     -0.25    0.129636E-001
     -0.23    0.411219E-001
     -0.20    0.115594E+000
     -0.18    0.287660E+000
     -0.15    0.633224E+000
     -0.12    0.123244E+001
     -0.10    0.212091E+001
     -0.08    0.322908E+001
     -0.05    0.435404E+001
     -0.03    0.520587E+001
      0.00    0.552466E+001
      0.03    0.520587E+001
      0.05    0.435404E+001
      0.08    0.322908E+001
      0.10    0.212091E+001
      0.12    0.123244E+001
      0.15    0.633224E+000
      0.18    0.287660E+000
      0.20    0.115594E+000
      0.23    0.411219E-001
      0.25    0.129636E-001
      0.28    0.362487E-002
      0.30    0.899074E-003
      0.33    0.196890E-003
      0.35    0.369180E-004
      0.38    0.481041E-005
      0.40    0.000000E+000


==> DBEC-ROT-PROGRAM/output/imag3d/im3d-out-rms.txt <==
 Imaginary time propagation 3D, OPTION =  2
 
                   -----------------------------------------------------
Values of rms size:     <r>          <x>          <y>          <z>
                   -----------------------------------------------------
           Initial:     1.41598      1.00000      1.00000      0.07071
  After NSTP iter.:      1.4226       1.0047       1.0047       0.0709
NPAS iter.:     1      2.09246         2.07168         0.07204
NPAS iter.:     2      2.08821         2.07952         0.07204
NPAS iter.:     3      2.08322         2.07698         0.07204
NPAS iter.:     4      2.08293         2.07986         0.07204
NPAS iter.:     5      2.08327         2.08159         0.07204
NPAS iter.:     6      2.08382         2.08287         0.07204
NPAS iter.:     7      2.08445         2.08388         0.07203
NPAS iter.:     8      2.08508         2.08470         0.07203
NPAS iter.:     9      2.08567         2.08539         0.07203
NPAS iter.:    10      2.08619         2.08597         0.07203
  After NPAS iter.:      2.9510       2.0862       2.0860       0.0720
  After NRUN iter.:      2.9507       2.0858       2.0858       0.0720
                   -----------------------------------------------------


==> DBEC-ROT-PROGRAM/output/imag3d/im3d-out.txt <==
 NO_OF_THREADS=          20
 Imaginary time propagation 3D, OPTION =  2
    Dipolar Cutoff =    12.0000000000000     
    ONE VORTEX IN INITIAL STATE
    NO LHY INTERACTION
    RANDOM PHASE IN INITIAL STATE
    DIPOLAR INTERACTION  INCLUDED
 
  Number of Atoms N =      1000, Unit of length AHO =  0.00000100m
Scattering length a = 102.000*a0,   Dipolar length a_dd = 15.000*a0
  Nonlinearity G_3D =     67.8283,  GD_3D =      0.0000, GMALHY =      0.0000
Dipolar Nonlinearity GD_3D = 2.381297, GD_2D = .000000
  Parameters of trap: GAMMA =  1.000, NU =  1.000, LAMBDA =   100.000
  ANGULAR frequency = 0.6300
 
 # Space Stp: NX =      257, NY =      257, NZ =       33
  Space Step: DX =   0.050000, DY =   0.050000, DZ =   0.025000
 # Time Stp : NSTP =         1, NPAS =    500000, NRUN =         1
   Time Step:   DT =    0.000157
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N     <r>     |Psi(0,0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000    407.2786    407.2786     1.4160     0.0000
After NSTP iter.:  0.5892    420.6699    408.0306     1.4226     0.0001
NPAS iter.:   1    0.9638    58.67792    55.89917    2.94541
NPAS iter.:   2    0.9638    58.66743    55.90779    2.94791
NPAS iter.:   3    0.9638    58.66769    55.91910    2.94259
NPAS iter.:   4    0.9638    58.66214    55.93106    2.94442
NPAS iter.:   5    0.9638    58.65803    55.94175    2.94588
NPAS iter.:   6    0.9638    58.65459    55.95051    2.94718
NPAS iter.:   7    0.9638    58.65159    55.95751    2.94834
NPAS iter.:   8    0.9638    58.64896    55.96311    2.94936
NPAS iter.:   9    0.9638    58.64666    55.96766    2.95026
NPAS iter.:  10    0.9638    58.64465    55.97146    2.95104
After NPAS iter.:  0.9638     58.6446     55.9715     2.9510     0.1118
After NRUN iter.:  0.9644     58.6457     55.9710     2.9507     0.1122
                   -----------------------------------------------------
 
 Clock Time:   55663 seconds
   CPU Time: 1062813 seconds


==> DBEC-ROT-PROGRAM/output/imag3d/im3d-rms.txt <==
 Imaginary time propagation 3D, OPTION =  2
 
                   -----------------------------------------------------
Values of rms size:     <r>          <x>          <y>          <z>
                   -----------------------------------------------------
           Initial:     1.35401      1.00000      0.70711      0.57735
  After NSTP iter.:      2.0687       1.4466       0.8368       1.2192
  After NPAS iter.:      2.5448       2.0669       0.8705       1.2026
  After NRUN iter.:      2.5448       2.0669       0.8705       1.2025
                   -----------------------------------------------------


==> DBEC-ROT-PROGRAM/output/real2dXY/re2d-den1d_x.txt <==
-6.400000E+00  0.000000E+00
-6.350000E+00  1.392817E-06
-6.300000E+00  5.737111E-06
-6.250000E+00  1.351966E-05
-6.200000E+00  2.555050E-05
-6.150000E+00  4.298965E-05
-6.100000E+00  6.739172E-05
-6.050000E+00  1.007632E-04
-6.000000E+00  1.456279E-04
-5.950000E+00  2.050950E-04
-5.900000E+00  2.829245E-04
-5.850000E+00  3.835826E-04
-5.800000E+00  5.122800E-04
-5.750000E+00  6.749847E-04
-5.700000E+00  8.784031E-04
-5.650000E+00  1.129920E-03
-5.600000E+00  1.437493E-03
-5.550000E+00  1.809503E-03
-5.500000E+00  2.254557E-03
-5.450000E+00  2.781245E-03
-5.400000E+00  3.397872E-03
-5.350000E+00  4.112168E-03
-5.300000E+00  4.930996E-03
-5.250000E+00  5.860078E-03
-5.200000E+00  6.903760E-03
-5.150000E+00  8.064833E-03
-5.100000E+00  9.344419E-03
-5.050000E+00  1.074194E-02
-5.000000E+00  1.225516E-02
-4.950000E+00  1.388028E-02
-4.900000E+00  1.561216E-02
-4.850000E+00  1.744444E-02
-4.800000E+00  1.936988E-02
-4.750000E+00  2.138051E-02
-4.700000E+00  2.346794E-02
-4.650000E+00  2.562358E-02
-4.600000E+00  2.783885E-02
-4.550000E+00  3.010534E-02
-4.500000E+00  3.241501E-02
-4.450000E+00  3.476028E-02
-4.400000E+00  3.713411E-02
-4.350000E+00  3.953001E-02
-4.300000E+00  4.194207E-02
-4.250000E+00  4.436493E-02
-4.200000E+00  4.679369E-02
-4.150000E+00  4.922390E-02
-4.100000E+00  5.165144E-02
-4.050000E+00  5.407248E-02
-4.000000E+00  5.648344E-02
-3.950000E+00  5.888091E-02
-3.900000E+00  6.126158E-02
-3.850000E+00  6.362223E-02
-3.800000E+00  6.595958E-02
-3.750000E+00  6.827027E-02
-3.700000E+00  7.055071E-02
-3.650000E+00  7.279695E-02
-3.600000E+00  7.500456E-02
-3.550000E+00  7.716845E-02
-3.500000E+00  7.928273E-02
-3.450000E+00  8.134047E-02
-3.400000E+00  8.333356E-02
-3.350000E+00  8.525248E-02
-3.300000E+00  8.708609E-02
-3.250000E+00  8.882159E-02
-3.200000E+00  9.044450E-02
-3.150000E+00  9.193894E-02
-3.100000E+00  9.328829E-02
-3.050000E+00  9.447626E-02
-3.000000E+00  9.548873E-02
-2.950000E+00  9.631613E-02
-2.900000E+00  9.695662E-02
-2.850000E+00  9.741950E-02
-2.800000E+00  9.772838E-02
-2.750000E+00  9.792305E-02
-2.700000E+00  9.805886E-02
-2.650000E+00  9.820271E-02
-2.600000E+00  9.842534E-02
-2.550000E+00  9.879112E-02
-2.500000E+00  9.934809E-02
-2.450000E+00  1.001215E-01
-2.400000E+00  1.011136E-01
-2.350000E+00  1.023103E-01
-2.300000E+00  1.036925E-01
-2.250000E+00  1.052473E-01
-2.200000E+00  1.069753E-01
-2.150000E+00  1.088901E-01
-2.100000E+00  1.110111E-01
-2.050000E+00  1.133517E-01
-2.000000E+00  1.159083E-01
-1.950000E+00  1.186540E-01
-1.900000E+00  1.215387E-01
-1.850000E+00  1.244960E-01
-1.800000E+00  1.274535E-01
-1.750000E+00  1.303428E-01
-1.700000E+00  1.331068E-01
-1.650000E+00  1.357040E-01
-1.600000E+00  1.381081E-01
-1.550000E+00  1.403067E-01
-1.500000E+00  1.422972E-01
-1.450000E+00  1.440840E-01
-1.400000E+00  1.456745E-01
-1.350000E+00  1.470770E-01
-1.300000E+00  1.482987E-01
-1.250000E+00  1.493445E-01
-1.200000E+00  1.502161E-01
-1.150000E+00  1.509120E-01
-1.100000E+00  1.514276E-01
-1.050000E+00  1.517557E-01
-1.000000E+00  1.518882E-01
-9.500000E-01  1.518173E-01
-9.000000E-01  1.515382E-01
-8.500000E-01  1.510516E-01
-8.000000E-01  1.503674E-01
-7.500000E-01  1.495067E-01
-7.000000E-01  1.485038E-01
-6.500000E-01  1.474047E-01
-6.000000E-01  1.462635E-01
-5.500000E-01  1.451346E-01
-5.000000E-01  1.440635E-01
-4.500000E-01  1.430778E-01
-4.000000E-01  1.421819E-01
-3.500000E-01  1.413592E-01
-3.000000E-01  1.405810E-01
-2.500000E-01  1.398213E-01
-2.000000E-01  1.390717E-01
-1.500000E-01  1.383512E-01
-1.000000E-01  1.377059E-01
-5.000000E-02  1.371977E-01
 0.000000E+00  1.368856E-01
 5.000000E-02  1.368064E-01
 1.000000E-01  1.369648E-01
 1.500000E-01  1.373348E-01
 2.000000E-01  1.378736E-01
 2.500000E-01  1.385397E-01
 3.000000E-01  1.393061E-01
 3.500000E-01  1.401656E-01
 4.000000E-01  1.411245E-01
 4.500000E-01  1.421905E-01
 5.000000E-01  1.433608E-01
 5.500000E-01  1.446136E-01
 6.000000E-01  1.459083E-01
 6.500000E-01  1.471909E-01
 7.000000E-01  1.484028E-01
 7.500000E-01  1.494898E-01
 8.000000E-01  1.504086E-01
 8.500000E-01  1.511294E-01
 9.000000E-01  1.516360E-01
 9.500000E-01  1.519235E-01
 1.000000E+00  1.519954E-01
 1.050000E+00  1.518602E-01
 1.100000E+00  1.515286E-01
 1.150000E+00  1.510111E-01
 1.200000E+00  1.503169E-01
 1.250000E+00  1.494520E-01
 1.300000E+00  1.484195E-01
 1.350000E+00  1.472186E-01
 1.400000E+00  1.458454E-01
 1.450000E+00  1.442932E-01
 1.500000E+00  1.425536E-01
 1.550000E+00  1.406179E-01
 1.600000E+00  1.384797E-01
 1.650000E+00  1.361377E-01
 1.700000E+00  1.335989E-01
 1.750000E+00  1.308821E-01
 1.800000E+00  1.280206E-01
 1.850000E+00  1.250631E-01
 1.900000E+00  1.220712E-01
 1.950000E+00  1.191145E-01
 2.000000E+00  1.162611E-01
 2.050000E+00  1.135690E-01
 2.100000E+00  1.110772E-01
 2.150000E+00  1.088033E-01
 2.200000E+00  1.067469E-01
 2.250000E+00  1.048977E-01
 2.300000E+00  1.032465E-01
 2.350000E+00  1.017929E-01
 2.400000E+00  1.005471E-01
 2.450000E+00  9.952448E-02
 2.500000E+00  9.873587E-02
 2.550000E+00  9.817676E-02
 2.600000E+00  9.782048E-02
 2.650000E+00  9.761782E-02
 2.700000E+00  9.750295E-02
 2.750000E+00  9.740319E-02
 2.800000E+00  9.724926E-02
 2.850000E+00  9.698329E-02
 2.900000E+00  9.656317E-02
 2.950000E+00  9.596337E-02
 3.000000E+00  9.517319E-02
 3.050000E+00  9.419363E-02
 3.100000E+00  9.303387E-02
 3.150000E+00  9.170805E-02
 3.200000E+00  9.023275E-02
 3.250000E+00  8.862506E-02
 3.300000E+00  8.690145E-02
 3.350000E+00  8.507697E-02
 3.400000E+00  8.316503E-02
 3.450000E+00  8.117722E-02
 3.500000E+00  7.912349E-02
 3.550000E+00  7.701226E-02
 3.600000E+00  7.485068E-02
 3.650000E+00  7.264481E-02
 3.700000E+00  7.039986E-02
 3.750000E+00  6.812036E-02
 3.800000E+00  6.581032E-02
 3.850000E+00  6.347340E-02
 3.900000E+00  6.111299E-02
 3.950000E+00  5.873237E-02
 4.000000E+00  5.633479E-02
 4.050000E+00  5.392354E-02
 4.100000E+00  5.150207E-02
 4.150000E+00  4.907401E-02
 4.200000E+00  4.664327E-02
 4.250000E+00  4.421409E-02
 4.300000E+00  4.179108E-02
 4.350000E+00  3.937927E-02
 4.400000E+00  3.698418E-02
 4.450000E+00  3.461180E-02
 4.500000E+00  3.226867E-02
 4.550000E+00  2.996185E-02
 4.600000E+00  2.769891E-02
 4.650000E+00  2.548784E-02
 4.700000E+00  2.333698E-02
 4.750000E+00  2.125487E-02
 4.800000E+00  1.925006E-02
 4.850000E+00  1.733090E-02
 4.900000E+00  1.550532E-02
 4.950000E+00  1.378054E-02
 5.000000E+00  1.216283E-02
 5.050000E+00  1.065728E-02
 5.100000E+00  9.267575E-03
 5.150000E+00  7.995832E-03
 5.200000E+00  6.842505E-03
 5.250000E+00  5.806346E-03
 5.300000E+00  4.884453E-03
 5.350000E+00  4.072378E-03
 5.400000E+00  3.364319E-03
 5.450000E+00  2.753350E-03
 5.500000E+00  2.231702E-03
 5.550000E+00  1.791049E-03
 5.600000E+00  1.422805E-03
 5.650000E+00  1.118388E-03
 5.700000E+00  8.694621E-04
 5.750000E+00  6.681274E-04
 5.800000E+00  5.070695E-04
 5.850000E+00  3.796550E-04
 5.900000E+00  2.799865E-04
 5.950000E+00  2.029166E-04
 6.000000E+00  1.440326E-04
 6.050000E+00  9.961699E-05
 6.100000E+00  6.659220E-05
 6.150000E+00  4.245712E-05
 6.200000E+00  2.522075E-05
 6.250000E+00  1.333886E-05
 6.300000E+00  5.658255E-06
 6.350000E+00  1.373339E-06
 6.400000E+00  0.000000E+00


==> DBEC-ROT-PROGRAM/output/real2dXY/re2d-den1d_y.txt <==
-6.400000E+00  0.000000E+00
-6.350000E+00  1.508110E-06
-6.300000E+00  6.205199E-06
-6.250000E+00  1.459661E-05
-6.200000E+00  2.751878E-05
-6.150000E+00  4.616146E-05
-6.100000E+00  7.210702E-05
-6.050000E+00  1.073815E-04
-6.000000E+00  1.545129E-04
-5.950000E+00  2.165915E-04
-5.900000E+00  2.973271E-04
-5.850000E+00  4.010964E-04
-5.800000E+00  5.329729E-04
-5.750000E+00  6.987322E-04
-5.700000E+00  9.048249E-04
-5.650000E+00  1.158310E-03
-5.600000E+00  1.466747E-03
-5.550000E+00  1.838039E-03
-5.500000E+00  2.280243E-03
-5.450000E+00  2.801340E-03
-5.400000E+00  3.408985E-03
-5.350000E+00  4.110249E-03
-5.300000E+00  4.911368E-03
-5.250000E+00  5.817518E-03
-5.200000E+00  6.832621E-03
-5.150000E+00  7.959208E-03
-5.100000E+00  9.198336E-03
-5.050000E+00  1.054956E-02
-5.000000E+00  1.201099E-02
-4.950000E+00  1.357936E-02
-4.900000E+00  1.525018E-02
-4.850000E+00  1.701794E-02
-4.800000E+00  1.887631E-02
-4.750000E+00  2.081833E-02
-4.700000E+00  2.283668E-02
-4.650000E+00  2.492384E-02
-4.600000E+00  2.707229E-02
-4.550000E+00  2.927468E-02
-4.500000E+00  3.152390E-02
-4.450000E+00  3.381320E-02
-4.400000E+00  3.613622E-02
-4.350000E+00  3.848703E-02
-4.300000E+00  4.086009E-02
-4.250000E+00  4.325029E-02
-4.200000E+00  4.565284E-02
-4.150000E+00  4.806329E-02
-4.100000E+00  5.047745E-02
-4.050000E+00  5.289133E-02
-4.000000E+00  5.530108E-02
-3.950000E+00  5.770296E-02
-3.900000E+00  6.009322E-02
-3.850000E+00  6.246805E-02
-3.800000E+00  6.482350E-02
-3.750000E+00  6.715536E-02
-3.700000E+00  6.945906E-02
-3.650000E+00  7.172954E-02
-3.600000E+00  7.396111E-02
-3.550000E+00  7.614730E-02
-3.500000E+00  7.828067E-02
-3.450000E+00  8.035265E-02
-3.400000E+00  8.235338E-02
-3.350000E+00  8.427165E-02
-3.300000E+00  8.609490E-02
-3.250000E+00  8.780950E-02
-3.200000E+00  8.940130E-02
-3.150000E+00  9.085668E-02
-3.100000E+00  9.216418E-02
-3.050000E+00  9.331680E-02
-3.000000E+00  9.431509E-02
-2.950000E+00  9.517068E-02
-2.900000E+00  9.590972E-02
-2.850000E+00  9.657548E-02
-2.800000E+00  9.722855E-02
-2.750000E+00  9.794356E-02
-2.700000E+00  9.880147E-02
-2.650000E+00  9.987789E-02
-2.600000E+00  1.012296E-01
-2.550000E+00  1.028824E-01
-2.500000E+00  1.048244E-01
-2.450000E+00  1.070063E-01
-2.400000E+00  1.093494E-01
-2.350000E+00  1.117579E-01
-2.300000E+00  1.141330E-01
-2.250000E+00  1.163840E-01
-2.200000E+00  1.184370E-01
-2.150000E+00  1.202389E-01
-2.100000E+00  1.217591E-01
-2.050000E+00  1.229900E-01
-2.000000E+00  1.239461E-01
-1.950000E+00  1.246643E-01
-1.900000E+00  1.252021E-01
-1.850000E+00  1.256344E-01
-1.800000E+00  1.260473E-01
-1.750000E+00  1.265282E-01
-1.700000E+00  1.271529E-01
-1.650000E+00  1.279730E-01
-1.600000E+00  1.290059E-01
-1.550000E+00  1.302311E-01
-1.500000E+00  1.315941E-01
-1.450000E+00  1.330173E-01
-1.400000E+00  1.344147E-01
-1.350000E+00  1.357064E-01
-1.300000E+00  1.368312E-01
-1.250000E+00  1.377556E-01
-1.200000E+00  1.384778E-01
-1.150000E+00  1.390283E-01
-1.100000E+00  1.394650E-01
-1.050000E+00  1.398659E-01
-1.000000E+00  1.403163E-01
-9.500000E-01  1.408950E-01
-9.000000E-01  1.416594E-01
-8.500000E-01  1.426346E-01
-8.000000E-01  1.438087E-01
-7.500000E-01  1.451352E-01
-7.000000E-01  1.465418E-01
-6.500000E-01  1.479421E-01
-6.000000E-01  1.492477E-01
-5.500000E-01  1.503778E-01
-5.000000E-01  1.512650E-01
-4.500000E-01  1.518587E-01
-4.000000E-01  1.521268E-01
-3.500000E-01  1.520570E-01
-3.000000E-01  1.516589E-01
-2.500000E-01  1.509680E-01
-2.000000E-01  1.500480E-01
-1.500000E-01  1.489923E-01
-1.000000E-01  1.479192E-01
-5.000000E-02  1.469608E-01
 0.000000E+00  1.462429E-01
 5.000000E-02  1.458622E-01
 1.000000E-01  1.458650E-01
 1.500000E-01  1.462365E-01
 2.000000E-01  1.469038E-01
 2.500000E-01  1.477523E-01
 3.000000E-01  1.486487E-01
 3.500000E-01  1.494640E-01
 4.000000E-01  1.500895E-01
 4.500000E-01  1.504464E-01
 5.000000E-01  1.504875E-01
 5.500000E-01  1.501960E-01
 6.000000E-01  1.495824E-01
 6.500000E-01  1.486813E-01
 7.000000E-01  1.475489E-01
 7.500000E-01  1.462592E-01
 8.000000E-01  1.448993E-01
 8.500000E-01  1.435603E-01
 9.000000E-01  1.423269E-01
 9.500000E-01  1.412641E-01
 1.000000E+00  1.404069E-01
 1.050000E+00  1.397534E-01
 1.100000E+00  1.392657E-01
 1.150000E+00  1.388771E-01
 1.200000E+00  1.385046E-01
 1.250000E+00  1.380635E-01
 1.300000E+00  1.374802E-01
 1.350000E+00  1.367023E-01
 1.400000E+00  1.357054E-01
 1.450000E+00  1.344954E-01
 1.500000E+00  1.331080E-01
 1.550000E+00  1.316049E-01
 1.600000E+00  1.300652E-01
 1.650000E+00  1.285750E-01
 1.700000E+00  1.272131E-01
 1.750000E+00  1.260370E-01
 1.800000E+00  1.250727E-01
 1.850000E+00  1.243093E-01
 1.900000E+00  1.237019E-01
 1.950000E+00  1.231797E-01
 2.000000E+00  1.226590E-01
 2.050000E+00  1.220545E-01
 2.100000E+00  1.212907E-01
 2.150000E+00  1.203075E-01
 2.200000E+00  1.190647E-01
 2.250000E+00  1.175433E-01
 2.300000E+00  1.157457E-01
 2.350000E+00  1.136964E-01
 2.400000E+00  1.114416E-01
 2.450000E+00  1.090479E-01
 2.500000E+00  1.065992E-01
 2.550000E+00  1.041894E-01
 2.600000E+00  1.019125E-01
 2.650000E+00  9.984986E-02
 2.700000E+00  9.805759E-02
 2.750000E+00  9.655791E-02
 2.800000E+00  9.533642E-02
 2.850000E+00  9.434668E-02
 2.900000E+00  9.352041E-02
 2.950000E+00  9.278019E-02
 3.000000E+00  9.205135E-02
 3.050000E+00  9.127055E-02
 3.100000E+00  9.039031E-02
 3.150000E+00  8.937983E-02
 3.200000E+00  8.822320E-02
 3.250000E+00  8.691633E-02
 3.300000E+00  8.546355E-02
 3.350000E+00  8.387454E-02
 3.400000E+00  8.216185E-02
 3.450000E+00  8.033911E-02
 3.500000E+00  7.841983E-02
 3.550000E+00  7.641677E-02
 3.600000E+00  7.434147E-02
 3.650000E+00  7.220426E-02
 3.700000E+00  7.001417E-02
 3.750000E+00  6.777913E-02
 3.800000E+00  6.550606E-02
 3.850000E+00  6.320109E-02
 3.900000E+00  6.086967E-02
 3.950000E+00  5.851679E-02
 4.000000E+00  5.614706E-02
 4.050000E+00  5.376487E-02
 4.100000E+00  5.137448E-02
 4.150000E+00  4.898011E-02
 4.200000E+00  4.658601E-02
 4.250000E+00  4.419655E-02
 4.300000E+00  4.181626E-02
 4.350000E+00  3.944992E-02
 4.400000E+00  3.710258E-02
 4.450000E+00  3.477966E-02
 4.500000E+00  3.248691E-02
 4.550000E+00  3.023053E-02
 4.600000E+00  2.801705E-02
 4.650000E+00  2.585342E-02
 4.700000E+00  2.374685E-02
 4.750000E+00  2.170477E-02
 4.800000E+00  1.973469E-02
 4.850000E+00  1.784401E-02
 4.900000E+00  1.603987E-02
 4.950000E+00  1.432891E-02
 5.000000E+00  1.271707E-02
 5.050000E+00  1.120936E-02
 5.100000E+00  9.809674E-03
 5.150000E+00  8.520633E-03
 5.200000E+00  7.343440E-03
 5.250000E+00  6.277825E-03
 5.300000E+00  5.322026E-03
 5.350000E+00  4.472843E-03
 5.400000E+00  3.725745E-03
 5.450000E+00  3.075037E-03
 5.500000E+00  2.514075E-03
 5.550000E+00  2.035499E-03
 5.600000E+00  1.631503E-03
 5.650000E+00  1.294078E-03
 5.700000E+00  1.015264E-03
 5.750000E+00  7.873531E-04
 5.800000E+00  6.030630E-04
 5.850000E+00  4.556692E-04
 5.900000E+00  3.390884E-04
 5.950000E+00  2.479256E-04
 6.000000E+00  1.774838E-04
 6.050000E+00  1.237477E-04
 6.100000E+00  8.334559E-05
 6.150000E+00  5.349913E-05
 6.200000E+00  3.196694E-05
 6.250000E+00  1.698817E-05
 6.300000E+00  7.232111E-06
 6.350000E+00  1.759243E-06
 6.400000E+00  0.000000E+00


==> DBEC-ROT-PROGRAM/output/real2dXY/re2d-out.txt <==
Real time propagation 2d,   OPTION = 2, NUM_THREADS = 15
 
    DIPOLAR CONDENSATE
Number of Atoms N = 1000, Unit of length AHO = 0.00000100 m
Scattering length a = 102.000*a0,   Dipolar length a_dd = 15.000*a0
Contact Nonlinearity G_3D = 67.828337, G_2D = 270.595913
Dipolar Nonlinearity GD_3D = 2.381297, GD_2D = 9.500002
Parameters of trap: GAMMA = 1.00, NU = 1.00
Parameters of rotation: ANG VEL = 0.5500
Axial trap parameter = .10
 
Space step: NX = 257, NY = 257
            DX = 0.050000, DY = 0.050000
Time step:  NSTP = 0, NPAS = 1000000, NRUN = 1
            DT = 0.000100
 
            -----------------------------------------------------
              Iter     Norm       Chem       Ener/N      <rho>
            -----------------------------------------------------
NPAS iter.:     1     1.0000    12.17439     8.28339    3.27257
NPAS iter.:     2     1.0000    12.17350     8.28360    3.27291
NPAS iter.:     3     1.0000    12.17382     8.28330    3.27277
NPAS iter.:     4     1.0000    12.17418     8.28412    3.27261
NPAS iter.:     5     1.0000    12.17337     8.28347    3.27296
NPAS iter.:     6     1.0000    12.17414     8.28409    3.27266
NPAS iter.:     7     1.0000    12.17400     8.28364    3.27270
NPAS iter.:     8     1.0000    12.17339     8.28393    3.27295
NPAS iter.:     9     1.0000    12.17432     8.28345    3.27259
NPAS iter.:    10     1.0000    12.17373     8.28381    3.27280
NRUN iter.:           1.0000    12.17373     8.28380    3.27280
            -----------------------------------------------------
 
 Clock Time:     585 seconds
   CPU Time:    8758 seconds


==> DBEC-ROT-PROGRAM/output/real2dXY/re2d-rms.txt <==
Real time propagation 2d,   OPTION = 2, NUM_THREADS = 15
 
            -----------------------------------------------------
RMS size:    Iter        <x>             <y>             <rho>
            -----------------------------------------------------
Initial:                2.31431         2.31423         3.27287
NPAS iter.:     1       2.31409         2.31403         3.27257
NPAS iter.:     2       2.31445         2.31414         3.27291
NPAS iter.:     3       2.31427         2.31412         3.27277
NPAS iter.:     4       2.31406         2.31411         3.27261
NPAS iter.:     5       2.31443         2.31423         3.27296
NPAS iter.:     6       2.31424         2.31401         3.27266
NPAS iter.:     7       2.31425         2.31404         3.27270
NPAS iter.:     8       2.31437         2.31428         3.27295
NPAS iter.:     9       2.31407         2.31406         3.27259
NPAS iter.:    10       2.31441         2.31403         3.27280
NRUN iter.:             2.31441         2.31403         3.27280
            -----------------------------------------------------


==> DBEC-ROT-PROGRAM/output/real3d/re3d-out.txt <==
 NO_OF_THREADS=          15
 Imaginary time propagation 3D, OPTION =  2
    Dipolar Cutoff =    12.0000000000000     
    ONE VORTEX IN INITIAL STATE
    NO LHY INTERACTION
    RANDOM PHASE IN INITIAL STATE
    DIPOLAR INTERACTION  INCLUDED
 
  Number of Atoms N =      1000, Unit of length AHO =  0.00000100m
Scattering length a = 102.000*a0,   Dipolar length a_dd = 15.000*a0
  Nonlinearity G_3D =     67.8283,  GD_3D =      0.0000, GMALHY =      0.0000
Dipolar Nonlinearity GD_3D = 2.381297, GD_2D = .000000
  Parameters of trap: GAMMA =  1.000, NU =  1.000, LAMBDA =   100.000
  ANGULAR frequency = 0.6300
 
 # Space Stp: NX =      257, NY =      257, NZ =       33
  Space Step: DX =   0.050000, DY =   0.050000, DZ =   0.025000
 # Time Stp : NSTP =         0, NPAS =    200000, NRUN =         1
   Time Step:   DT =    0.000079
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N     <r>     |Psi(0,0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000     58.6391     55.9907     2.9554     0.0326
NPAS iter.:   1    1.0000    58.63732    55.99890    2.95808
NPAS iter.:   2    1.0000    58.67559    56.01582    2.95543
NPAS iter.:   3    1.0001    58.67562    56.00642    2.95840
NPAS iter.:   4    1.0151    62.01126    59.20162    2.93037
After NPAS iter.:  1.0001    62.01126    59.20162    2.93037    0.04
After NRUN iter.:  1.0001    62.01126    59.20162    2.93037     0.04
                   -----------------------------------------------------
 
 Clock Time:   62559 seconds
   CPU Time:  934679 seconds


==> DBEC-ROT-PROGRAM/output/real3d/re3d-rms.txt <==
 Imaginary time propagation 3D, OPTION =  2
 
                   -----------------------------------------------------
Values of rms size:     <r>          <x>          <y>          <z>
                   -----------------------------------------------------
           Initial:     2.95537      2.08898      2.08931      0.07182
NPAS iter.:     1      2.09102         2.09111         0.07190
NPAS iter.:     2      2.08940         2.08899         0.07135
NPAS iter.:     3      2.09167         2.09093         0.07091
NPAS iter.:     4      2.07142         2.07146         0.07311
NPAS iter.:     5      1.99276         2.06454         0.12452
NPAS iter.:     6      1.95158         1.94817         0.14542
NPAS iter.:     7      1.86811         1.91710         0.15433
NPAS iter.:     8      2.85942         2.95960         0.17819
NPAS iter.:     9      3.27083         3.30193         0.18770
NPAS iter.:    10      3.48146         3.39850         0.19057
  After NPAS iter.:      4.8689       3.4815       3.3985       0.1906
  After NRUN iter.:      4.8688       3.4814       3.3984       0.1906
                   -----------------------------------------------------


==> DBEC-ROT-PROGRAM/readme-fftw.txt <==
#
# DBEC-GP-OMP codes are developed and (c)copyright-ed by:
#
!# Luis E. Young-S.
!# (∗Grupo de Modelado Computacional, Facultad de Ciencias Exactas y Naturales, 
!#  Universidad de Cartagena, 130014 Cartagena, Bolivar, Colombia ∗∗)
!#
!# Paulsamy Muruganandam
!# (Department of Physics, Bharathidasan University, Tiruchirappalli, Tamil Nadu, India)
!#
!#   Antun Balaz
!# (Scientific Computing Laboratory, Center for the Study of Complex Systems,
!# Institute of Physics Belgrade, Serbia)
!#
!# Sadhan K. Adhikari
!# (Instituto de Fisica Teorica, UNESP - Sao Paulo State University, Brazil)
!#
# The authors would be grateful for all information and/or comments
# regarding the use of the code.
#

Instructions on compiling and installing FFTW library
for the use with DBEC-GP codes
=====================================================

These instructions should be followed only if FFTW is not installed on the
target computer where you plan to run DBEC-GP codes.

1) Download the latest source of FFTW from http://www.fftw.org/

2) Unpack the source tarball and go to the corresponding directory

3) If you plan to use GNU compiler suite, proceed by typing the following commands:
export CC=gcc
export CFLAGS=-O3
export F77=gfortran
export FFLAGS=-O3
AR=ar
./configure --prefix=$HOME/fftw/gcc --enable-shared --enable-static --enable-fma --enable-sse2 --enable-openmp --enable-threads
make
make install

This will compile and install FFTW library (including its OpenMP threaded version) into:
$HOME/fftw/gcc

4) If you also plan to use Intel compiler suite, proceed by typing the following commands:
export CC=icc
export CFLAGS="-xHOST -O3 -ipo -no-prec-div"
export F77=ifort
export FFLAGS="-xHOST -O3 -ipo -no-prec-div"
export AR=xiar
./configure --prefix=$HOME/fftw/icc --enable-shared --disable-static --enable-fma --enable-sse2 --enable-openmp --enable-threads
make
make install

export CC=icc
export CFLAGS=-fast
export F77=ifort
export FFLAGS=-fast
export AR=xiar
./configure --prefix=$HOME/fftw/icc --disable-shared --enable-static --enable-fma --enable-sse2 --enable-openmp --enable-threads
make
make install

This will compile and install FFTW library (including its OpenMP threaded version) into:
$HOME/fftw/icc

Note that step 4) does not interfere with step 3), and you can perform them in arbitrary order.

5) When compiling the dipolar codes, in order to use one of the above built FFTW libraries, you need to adjust properly the variable FFTW_PATH in the provided makefile so that it has the correct value.


==> DBEC-ROT-PROGRAM/readme.txt <==
# DBEC-ROT-PROGRAM programs are developed by:
#
# Dusan Vudranovic, Denis Mujo
# (Scientific Computing Laboratory, Center for the Study of Complex Systems, Institute of Physics Belgrade, Serbia)
#
# Paulsamy Muruganandam
# (Department of Physics, Bharathidasan University, Tiruchirappalli, Tamil Nadu, India)
#
# Sadhan K. Adhikari
# (Instituto de Fisica Teorica, UNESP - Sao Paulo State University, Brazil)
#
#
# Public use and modification of these codes are allowed provided that the
# following papers are cited:
# [1] L. E. Young-S. et al., Comput. Phys. Commun. 220 (2017) 503.
# [2] P. Muruganandam and S. K. Adhikari, Comput. Phys. Commun. 180 (2009) 1888.
# [3] D. Vudragovic et al., Comput. Phys. Commun. 183 (2012) 2021.
# [4] R. Kishor Kumar et al., Comput. Phys. Commun. 195 (2015) 117.
# [5] B. Sataric et al., Comput. Phys. Commun. 200 (2016) 411.
# [6] V. Loncar et al., Comput. Phys. Commun. 200 (2016) 406.
# [7] L. E. Young-S. et al., Comput. Phys. Commun. 204 (2016) 209.
# [8] V. Loncar et al., Comput. Phys. Commun. 209 (2016) 190.
#
# The authors would be grateful for all information and/or comments
# regarding the use of the programs.

DBEC-ROT-PROGRAM is a set of OpenMP-parallelized Fortran 90 programs, optimized for GNU and Intel Fortran compiler, that solves the time-(in)dependent Gross-Pitaevskii nonlinear partial differential equation for dipolar BECs with contact and  dipolar interactions in one, two, and three spatial dimensions in a trap using imaginary-time and real-time propagation.
The Gross-Pitaevskii equation describes the properties of a dilute trapped Bose-Einstein condensate. The equation is solved using the split-step Crank-Nicolson method by discretizing space and time. The discretized equation is then propagated in imaginary or real time over small time steps. The atoms are polarized along the z direction.

DESCRIPTION OF DBEC-ROT-PROGRAM CODE DISTRIBUTION

I) Source codes

Programs are written in Fortran 90 programming language with OpenMP extensions and are
located in the src folder, which has the following structure:
  

 - src/imre2dXY-th.f90 code solves the  Gross-Pitaevskii equation in  two space dimensions for the dynamics along x-y plane in an anisotropic harmonic trap.

 - src/imre3d-th.f90 code solves the Gross-Pitaevskii equation in  three space dimensions in an anisotropic harmonic trap.
  
   
II) Input parameters

A set of physical input parameters readme.txt is given at the beginning of each program. If the parameters have to be changed, the corresponding program has to be re-compiled.

III) Examples of matching outputs

The output folder contains examples of matching outputs for all programs and default input parameters given at the beginning of each program. Some large density files are omitted to save space.

IV) Compilation

Programs are compiled via a provided default makefile routine. Another  alternative makefile routine makefile-mur is also given.

(A)   Default makefile routine:
First install the FFT (fast Fourier transformation routine) following instruction in the provided file readme-fftw.txt.

The use of the makefile:

   make <target> [compiler=<compiler>]

where possible targets are:
   
   all, clean, full-clean, help

as well as program-specific target readme.txts, which compile only a specified program:

  imre2dXY-th, imre3d-th,  

The provided makefile allows compilation of the DBEC-ROT-PROGRAM programs, using either the GNU or Intel Fortran 90 compiler.

Possible <compiler> values are:

   gnu, intel

and should be chosen according to the available compilers on the compile host. If
compiler is not specified on the command line, the default intel Fortran 90 compiler
is used. If an older version of the Intel compiler is used, compilation may fail due
to the use of "-qopenmp" switch, which used to be "-openmp" in earlier versions. In
that case, modify the makefile to use "-openmp" switch in the variable OMPFLAGS.

The default optimization option set in the makefile is -O3, and can be adjusted if needed in the makefile variable OMPFLAGS.



Examples compiling the programs:

1) Compile all DBEC-ROT-PROGRAM programs with the GNU Fortran 90 compiler:
   
   make all
   
   or
   
   make all compiler=gnu
      
2) Compile imag2d-th program with the Intel Fortran 90 compiler (if
   available):
   
   make imre3d-th compiler=intel
   
   (B)  Provided  makefile  routine makefile-mur:
   
   First, install the FFT routine by command 
   make install-fftw-ubuntu,
      make install-fftw-fedora,  or   
  make  install-fftw-suse  
  as  appropriate
  
  It compiles using  linux gfortran   or macOS
  
  Compile the programs by 
  
    make all
   or
   
   make all compiler=gfortran
   or 
     
     make  imre3d-th   compiler=gfortran
   
   etc
   
  
  
V) Running the compiled programs

To run any of the programs compiled with the make command, you need to use
the syntax:
   
   ./<programname>
   
where <programname> is a name of the compiled executable.

Example of running a program:
   
   ./imre3d-th

Important note: if you encounter segmentation fault errors when running
programs, you should increase the stack size. Running the following
command should resolve the issue:

   ulimit -s unlimited          [if you are using bash shell]
   limit stacksize unlimited    [if you are using csh or tcsh shell]

